Dispatching and Pricing in Two-Sided Spatial Queues

We study a dispatching and pricing problem in two-sided spatial queues with fixed supply, motivated by ride-hailing and robotaxi platforms. Idle drivers queue on one side, waiting to pick up riders, while riders queue on the other, waiting to be matched with available drivers. The platform seeks to maximize net profit, penalized by rider waiting penalties, by jointly optimizing state-dependent dispatching and pricing decisions. We formulate this problem as a Markov decision process with state-dependent service times that capture key features of spatial matching. We show that, under mild assumptions, the optimal dispatching policy admits a closed-form expression with a zigzag structure. This policy significantly improves the tractability of pricing optimization due to the resulting closed-form stationary distribution and a substantially reduced state space. Building on this insight, we propose an efficient and scalable dynamic programming heuristic to approximate the optimal zigzag policy in more general settings. Extensive numerical experiments with both the analytical model and ride-hailing simulations demonstrate that our algorithm is both near-optimal and highly scalable.

==> figures/avg_ratio_match.csv <==
x,y
5.000000000000000000e+00,1.000000000000000000e+00
6.000000000000000000e+00,9.999992174482391638e-01
7.000000000000000000e+00,9.999181485667797409e-01
8.000000000000000000e+00,9.999001407995838919e-01
9.000000000000000000e+00,9.998449550452420675e-01
1.000000000000000000e+01,9.998177832100897389e-01
1.100000000000000000e+01,9.997306398104757186e-01
1.200000000000000000e+01,9.998314820562329563e-01
1.300000000000000000e+01,9.998302557890251796e-01
1.400000000000000000e+01,9.997756692537352885e-01
1.500000000000000000e+01,9.996446222554187244e-01
1.600000000000000000e+01,9.998751418362296084e-01
1.700000000000000000e+01,9.998373083104608039e-01
1.800000000000000000e+01,9.998053806849575009e-01
1.900000000000000000e+01,9.998639706415751727e-01
2.000000000000000000e+01,9.998627108976940736e-01
2.100000000000000000e+01,9.998035081458804818e-01
2.200000000000000000e+01,9.998775983077961005e-01
2.300000000000000000e+01,9.998911629218621977e-01
2.400000000000000000e+01,9.999112258284222898e-01
2.500000000000000000e+01,9.999194124318298016e-01
2.600000000000000000e+01,9.999003848644352210e-01
2.700000000000000000e+01,9.998888739295664907e-01
2.800000000000000000e+01,9.998169556064240293e-01
2.900000000000000000e+01,9.998795134683479136e-01
3.000000000000000000e+01,9.997571308137860324e-01


==> figures/lambda_obj_panel_050.csv <==
Lambda,CR,ZigzagSta,ZigzagDyn
2.000000000000000000e+01,6.153373697405537968e+01,6.024188474220256495e+01,6.911843948604102650e+01
2.400000000000000000e+01,7.338813584456143246e+01,7.179281135184852758e+01,8.090072802371015825e+01
2.800000000000000000e+01,8.500872972196337685e+01,8.321816132300342872e+01,9.138172543127772940e+01
3.200000000000000000e+01,9.603519965017126481e+01,9.426812198166746271e+01,1.001068755440306575e+02
3.600000000000000000e+01,1.063134291333991825e+02,1.047014042955647284e+02,1.075712831837497845e+02
4.000000000000000000e+01,1.140391965255417830e+02,1.130097914074506349e+02,1.134947680308428346e+02
4.400000000000000000e+01,1.163970388388618318e+02,1.171260185956995201e+02,1.186568620121550737e+02
4.800000000000000000e+01,1.153115515211367921e+02,1.155986312230480308e+02,1.231081228304676500e+02
5.200000000000000000e+01,1.148386656165030502e+02,1.149804784399819084e+02,1.264964514445483985e+02
5.600000000000000000e+01,1.145046433696858514e+02,1.147005965093784283e+02,1.290655055635931774e+02
6.000000000000000000e+01,1.144285354128467418e+02,1.150486444828743799e+02,1.313893727783696193e+02


==> figures/lambda_obj_panel_075.csv <==
Lambda,CR,ZigzagSta,ZigzagDyn
2.000000000000000000e+01,4.866486547795176421e+01,4.828574942761424182e+01,5.337718520021529400e+01
2.400000000000000000e+01,5.796468585240805993e+01,5.740883180879708192e+01,6.259631614422109180e+01
2.800000000000000000e+01,6.696577520826438956e+01,6.633091896808817012e+01,7.089012565157395329e+01
3.200000000000000000e+01,7.539613098425124349e+01,7.484240793863203578e+01,7.796715524361849248e+01
3.600000000000000000e+01,8.330201778926191025e+01,8.270783577848207813e+01,8.413806146929037766e+01
4.000000000000000000e+01,8.912075371260708323e+01,8.869905494155229064e+01,8.901295480291661022e+01
4.400000000000000000e+01,9.112516451379320870e+01,9.101505258736055737e+01,9.318966367848368293e+01
4.800000000000000000e+01,8.716258139171489461e+01,8.612921693067487183e+01,9.679153173003064126e+01
5.200000000000000000e+01,8.395867693079955529e+01,8.233032542315278590e+01,9.968063057443423247e+01
5.600000000000000000e+01,8.289346943164129300e+01,8.144571953054308722e+01,1.020933831990452205e+02
6.000000000000000000e+01,8.277708717277160133e+01,8.086839103411053031e+01,1.040477884529875041e+02


==> figures/lambda_obj_panel_100.csv <==
Lambda,CR,ZigzagSta,ZigzagDyn
2.000000000000000000e+01,3.685968516658468275e+01,3.728731117295762232e+01,3.955953656059568146e+01
2.400000000000000000e+01,4.380033898322447072e+01,4.405868516336898466e+01,4.649125050208061793e+01
2.800000000000000000e+01,5.059563648114517065e+01,5.079502798121529850e+01,5.279084686718113062e+01
3.200000000000000000e+01,5.698317006096890935e+01,5.712367188779594329e+01,5.832058069111698018e+01
3.600000000000000000e+01,6.280433196549408592e+01,6.274481052647801960e+01,6.325898197539805068e+01
4.000000000000000000e+01,6.747300202267220470e+01,6.703139205956506430e+01,6.720454264918934939e+01
4.400000000000000000e+01,6.992783623048141806e+01,6.862265710870832436e+01,7.052947803105642777e+01
4.800000000000000000e+01,6.816278807331552514e+01,6.315423829497187569e+01,7.337215055107249384e+01
5.200000000000000000e+01,6.068613990736525921e+01,5.381297196784573345e+01,7.556230663590827135e+01
5.600000000000000000e+01,5.481707786774190794e+01,5.014879159104071249e+01,7.744426686525153514e+01
6.000000000000000000e+01,5.238458083291639866e+01,4.861066218777892800e+01,7.919897928800452291e+01


==> figures/opt_pct_match.csv <==
x,y
5.000000000000000000e+00,1.000000000000000000e+02
6.000000000000000000e+00,9.500000000000000000e+01
7.000000000000000000e+00,8.000000000000000000e+01
8.000000000000000000e+00,6.000000000000000000e+01
9.000000000000000000e+00,6.000000000000000000e+01
1.000000000000000000e+01,5.000000000000000000e+01
1.100000000000000000e+01,4.500000000000000000e+01
1.200000000000000000e+01,5.500000000000000711e+01
1.300000000000000000e+01,3.000000000000000000e+01
1.400000000000000000e+01,3.000000000000000000e+01
1.500000000000000000e+01,1.000000000000000000e+01
1.600000000000000000e+01,1.000000000000000000e+01
1.700000000000000000e+01,1.500000000000000000e+01
1.800000000000000000e+01,5.000000000000000000e+00
1.900000000000000000e+01,1.000000000000000000e+01
2.000000000000000000e+01,1.000000000000000000e+01
2.100000000000000000e+01,2.000000000000000000e+01
2.200000000000000000e+01,1.000000000000000000e+01
2.300000000000000000e+01,1.000000000000000000e+01
2.400000000000000000e+01,1.500000000000000000e+01
2.500000000000000000e+01,1.000000000000000000e+01
2.600000000000000000e+01,1.000000000000000000e+01
2.700000000000000000e+01,1.000000000000000000e+01
2.800000000000000000e+01,1.000000000000000000e+01
2.900000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+01,5.000000000000000000e+00


==> figures/worst_ratio_match.csv <==
x,y
5.000000000000000000e+00,1.000000001339115707e+00
6.000000000000000000e+00,9.999860769798254445e-01
7.000000000000000000e+00,9.989609764907936285e-01
8.000000000000000000e+00,9.991614954912599877e-01
9.000000000000000000e+00,9.991176397171970258e-01
1.000000000000000000e+01,9.984917775846863242e-01
1.100000000000000000e+01,9.985998212307678479e-01
1.200000000000000000e+01,9.986844105705877661e-01
1.300000000000000000e+01,9.991472549043123319e-01
1.400000000000000000e+01,9.989919765140836683e-01
1.500000000000000000e+01,9.983513401133704557e-01
1.600000000000000000e+01,9.995777568272170566e-01
1.700000000000000000e+01,9.993448433778981954e-01
1.800000000000000000e+01,9.994344062148917684e-01
1.900000000000000000e+01,9.994638670904090194e-01
2.000000000000000000e+01,9.992525839233198370e-01
2.100000000000000000e+01,9.992033039583619880e-01
2.200000000000000000e+01,9.995375025325765606e-01
2.300000000000000000e+01,9.996722416094804275e-01
2.400000000000000000e+01,9.995238743980938700e-01
2.500000000000000000e+01,9.991103620760113380e-01
2.600000000000000000e+01,9.994596927863501623e-01
2.700000000000000000e+01,9.997171043813284363e-01
2.800000000000000000e+01,9.983724399658061577e-01
2.900000000000000000e+01,9.994451708112925825e-01
3.000000000000000000e+01,9.992352176043897138e-01

